A two-component clumpy model for the shell evolution of classical novae: the case of V5668 Sgr

The shell of the classical nova V5668 Sgr was resolved by ALMA at the frequency of 230 GHz 927 days after eruption, showing that most of the continuum bremsstrahlung emission originates in clumps with diameter smaller than $10^{15}$ cm. Using VLA radio observations, obtained between days 2 and 1744 after eruption, at frequencies between 1 and 35 GHz, we modeled the nova spectra, assuming first that the shell is formed by a fixed number of identical clumps, and afterwards with the clumps having a power law distribution of sizes, and were able to obtain the clump's physical parameters (radius, density and temperature). We found that the density of the clumps decreases linearly with the increase of the shell's volume, which is compatible with the existence of a second media, hotter and thinner, in pressure equilibrium with the clumps. We show that this thinner media could be responsible for the emission of the hard X-rays observed at the early times of the nova eruption, and that the clump's temperature evolution follows that of the super-soft X-ray luminosity. We propose that the clumps were formed in the radiative shock produced by the collision of the fast wind of the white dwarf after eruption, with the slower velocity of the thermonuclear ejecta. From the total mass of the clumps, the observed expansion velocity and thermonuclear explosion models, we obtained an approximate value of 1.25 M$_{\odot}$ for the mass of the white dwarf, a central temperature of $10^7$ K and an accretion rate from the secondary star of $10^{-9}-10^{-8}$ M$_{\odot}$ y$^{-1}$.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
